LadaBERT: Lightweight Adaptation of BERT through Hybrid Model Compression

BERT is a cutting-edge language representation model pre-trained by a large corpus, which achieves superior performances on various natural language understanding tasks. However, a major blocking issue of applying BERT to online services is that it is memory-intensive and leads to unsatisfactory latency of user requests, raising the necessity of model compression. Existing solutions leverage the knowledge distillation framework to learn a smaller model that imitates the behaviors of BERT. However, the training procedure of knowledge distillation is expensive itself as it requires sufficient training data to imitate the teacher model. In this paper, we address this issue by proposing a hybrid solution named LadaBERT (Lightweight adaptation of BERT through hybrid model compression), which combines the advantages of different model compression methods, including weight pruning, matrix factorization and knowledge distillation. LadaBERT achieves state-of-the-art accuracy on various public datasets while the training overheads can be reduced by an order of magnitude.

==> README.txt <==
* Contents

Makefile	Makefile for compling coling 2020.tex in pdflatex
README.txt	This file
colig.bst		BibTeX `coling' style file
coling2020.dotx	Microsoft Word template file for Coling 2020
coling2020.pdf	PDF file for Coling 2020
coling2020.sty	LaTeX style file for Coling 2020
coling2020.tex	LaTeX sample file for Coling 2020
coling2020.bib	LaTeX bib file for Coling 2020

